Metric Localization using Google Street View

Accurate metrical localization is one of the central challenges in mobile robotics. Many existing methods aim at localizing after building a map with the robot. In this paper, we present a novel approach that instead uses geotagged panoramas from the Google Street View as a source of global positioning. We model the problem of localization as a non-linear least squares estimation in two phases. The first estimates the 3D position of tracked feature points from short monocular camera sequences. The second computes the rigid body transformation between the Street View panoramas and the estimated points. The only input of this approach is a stream of monocular camera images and odometry estimates. We quantified the accuracy of the method by running the approach on a robotic platform in a parking lot by using visual fiducials as ground truth. Additionally, we applied the approach in the context of personal localization in a real urban scenario by using data from a Google Tango tablet.

==> comments.txt <==
- The way of computing the 3D SIFT features? positions is
not optimal as the odometry measurements from the Tango are
mistakenly assumed to have independent noise. This is not
the case since the computed estimates are based on features
tracked across sequences of images.

Not true, clarified in the discussion section.

- Provide a concrete methodology for assessing the accuracy
of the proposed method.

Punt, its a proof of concept. This is not a product. In academia we want to
show things work.

- Better motivate the proposed approach, since it still
uses a priori *map* (street view).

Handled by toning the message a bit down.

- Clarify localization against one panorama camera or the
camera rig.


- Why to decouple the problem into two optimization steps?
can you couple them into a single optimization?

Added this to the discussion section.

- Discuss the computational cost of the proposed approach.

Mentioned it is offline now. 

Reviewer 26473

- In Introduction and Related Work, the authors need to clarify their
  contributions and the difference from previous work, including the one runs
Tango (MSCKF by Mourikis and Roumeliotis, 2006) as well as pose optimization in
Street View (e.g., Google Street View: Capture the World at Street Level,
Computer, 2010 and maybe a paper describing the detail). 

Fixed both references.

- The authors claim that their approach does not require a previous visit of
  the environment. Street view itself is a previous visit, isn't it? 

Toned it down.

- In the first paragraph in section, the authors reviewed previous work about
  place recognition; however, they need to do a better job clarifying the
relationship between their proposed approach and place recognition. 

Clarified in the related work section.

- 2. The high-level organization of the paper is not clear.  There seems two
  major goals (estimate 3D position of tracked features and matching Tango
image to Street View) but it is unclear the relationship there. Each section
(III to VI) explain itself but there is no overall description for their
overall proposed approach. Perhaps a workflow diagram will help.

Added a flowchart

- 3. For experiments, the presentation of results should be
improved. I think using AprilTags is a good idea, but it's
unclear how they used it in their approach. Is Apriltags
used to replace the tracked features in z in equation 5?

Added a sentence.

- It's also difficult to understand Table I and II; Apriltag
ID are shown quite randomly and there is not enough
information in captions. I would expect to see Fig. 4 with
the comparisons of pose trajectories among 1) GPS, 2) tango
vio alone, 3) proposed optimization with Apriltags, and 4)
proposed optimization with Street View. Showing the initial
and final position will help.

Fixed order or April tags to be 1 to 9.
Added a figure with the ball and tag.

4. My experience with Tango narrow FOV camera and Apriltags
is  that Apriltags is quite good at obtaining 3D position
but not orientation, probably caused by motion blur of the
rolling shutter camera. Is the rotation also used in the
estimation? 

-- we do full 6D optimization. Clarified.

5. Page 6, why the authors choose narrow FOV camera for
matching, why not the wide angle? Also, I feel that aiming
the wide angle camera to the ground makes the problem less
interesting. For example, Fig. 8 looks a good experiment
case, and the Tango VIO should work well with the textures
on the wall.

-- To not correlate the features. Clarified in the discussion.

Reviewer 6219

-- Optimiznig the rig vs each camera
Well we optimize rig because the manually acquired panoramas may have some
errors. Clarified in the footnotes. 

-- Also, while two optimizations are proposed, it is unclear
why all of the parameters are not optimized at one time ?
e.g., why not optimize for tango-poses, panorama-rig-pose
(or multiple panorama poses) and the landmarks all at once?

Explained in one vs two optimizations.

-- Another issue is using Tango VINS as an odometry constraint
WITHIN BA ? clearly this will double count some data, as
the ?odometry? is computed from the same feature tracks BA
uses.  The error term for odometry is also confusing wrt
the error term used in the ?joined? panorama eqn. (it uses
nearly the same syntax).

Two cameras pointing in two directions. Clarified in the discussion section.

-- The claim that this approach allows localization without a
map is also extremely misleading as a map is clearly
required: it was just captured by someone else.

Yeah, toned down pre-visit.

-- Basically,  this paper boils down to is multi-view geometry
using multiple cameras.  It is very difficult to motivate
this wrt novelty.  This is especially true when the basic
idea has been demonstrated before ? in fact, any visual
SLAM system with relocalization and loop closure exercises
nearly the same pipeline.  It is not clear what new lessons
the vast array of users in the robotics community who are
already familiar with multi-view geometry will take away
from this paper.

Yeah, basically whole non-linear slam community boils down to that. 

Reviewer 

-- 1) In the equation 5 of this paper, a nonlinear
least-squares cost function is defined, in which the errors
of the camera measurements are defined based on the bearing
and azimuthal angles. Is there any special reason to use
these angles in stead of defining the measurement errors
based 
on the raw pixel measurements?

Not sure how to justify. We were re-using stuff for Daimler.

-- 2) In this paper, the computation of the global pose &
feature information are divided into two optimization
problems. However, since the images captured by the moving
robot and by the Google street view are partially
overlapped, it is also possible to formulate a SINGLE
optimization problem to compute 1) the poses of the moving
robot, 2) the poses of the panorama images, and 3) the
position of the visual features. Thus, why is the
optimization problem formulated into two separate parts?

Explained in the discussion.

-- 3) For the cost function (8), it might be possible to use
prior information of the poses of the panorama images
to improve the estimation robustness and accuracy. The
prior information can be obtained by processing the
panorama images using SFM algorithms or other methods.

Explained why not SFM.

-- 4) In the second experiments, I would like to see the
detailed values or discussion of the computational cost of
the proposed algorithms, since real-time performance is
crucial in this application.

Computational cost not interesting as it's offline now.

Reviewer:

-- Finally, the paper presents two sets of
experiments; one for assessing the accuracy of the proposed
method based on ?self-constructed panoramas?; and one for
demonstrating the results of the method in a realistic
environment, but without quantifying the achieved accuracy.

Its a real experiment not a dataset paper. We quantify with April tags.

-- 1) The approach presented for computing the 3D SIFT
features? positions is not optimal as the odometry
measurements from the Google phone are assumed (mistakenly)
that they have independent noise. This is not true since
the computed estimates are based on features tracked across
sequences of images.

2 effing cameras pointing in 2 directions. Explained in the discussion
sections.

-- 2) Most importantly, the paper fails to provide a concrete
methodology for assessing its accuracy (see below for more
details).

Its a real experiment not a dataset paper. We quantify with April tags. We
don't know where were the tags acquired?

-- Detailed comments:
-- 1) Equations 5, 8, and 9 require independent odometric
measurements. However, given that the Google phone uses
both inertial and visual (tracked features) measurements
for estimating the relative poses between cameras, these
estimates are not independent, and hence cannot be used in
a subsequent step (NLS) as independent measurements.

2 effing cameras pointing in 2 directions. Explained in the discussion
sections.


-- Suggestions:
-- 1. a) To measure the accuracy of the 3D point clouds (1st
phase), one can use AprilTags as features and then compute
the distance between their estimates and compare it with
their hand-measured distances. 

Accuracy of the point cloud is not the goal of the paper. SLAM guys get a life.

-- b) The results of the experiment carried out in Germany, as
the authors acknowledge,  are not very informative and can
be removed.

Sorry, we are based in Germany.

-- c) For the metric quantitative experiment, Table I and II
do not show clearly that the joint panorama method is
better than the single one (sometimes the error for a
particular tag in the same run is larger than that of Table
I).

yeah, they were manually acquired.

-- d) For the application-relevant experiments conducted in
France, no groundtruth is used for assessing the achieved
accuracy. The suggestion here would be to employ only a
subset of the geo-tagged panoramas in the proposed
algorithm and then, using the results of  the proposed
algorithm, estimate the positions of the remaining
panoramas in global coordinates and compare them with their
actual positions (from Google maps). Finally, for poses
separated by 10s of meters, hand-measured distances can be
used for assessing the achieved accuracy.

-- 3) In the Google Tango experiment, the intrinsic and
extrinsic calibration between the prism view of the narrow
field-of-view a camera and the wide field-of-view camera
(the one that its pointing downwards) should be taken into
account in the estimation problems considered.

Agreed. Cannot be done again.

Presentation comments:

2. In page 5, right column, 3rd paragraph, last sentence,
the authors do not present the reported cellular-GPS
accuracy value for Android devices. This value will help
the reader to quantify how much improvement is achieved by
the proposed method.

Need to find this.

-- 3. The units in Tables 1 and 2 are not specified. Also, it
seems that ?Distance? should replace ?Error?.

Done.

